Statistically Enhanced Learning: a feature engineering framework to boost (any) learning algorithms

Feature engineering is of critical importance in the field of Data Science. While any data scientist knows the importance of rigorously preparing data to obtain good performing models, only scarce literature formalizes its benefits. In this work, we will present the method of Statistically Enhanced Learning (SEL), a formalization framework of existing feature engineering and extraction tasks in Machine Learning (ML). The difference compared to classical ML consists in the fact that certain predictors are not directly observed but obtained as statistical estimators. Our goal is to study SEL, aiming to establish a formalized framework and illustrate its improved performance by means of simulations as well as applications on real life use cases.

==> images/data/ColorHistogramExample.csv <==
index,red,green,blue
0,0,0,0
1,0,0,0
2,0,0,0
3,0,0,0
4,0,0,0
5,0,0,0
6,0,0,0
7,0,0,0
8,0,0,0
9,0,0,1
10,0,0,0
11,0,0,0
12,0,0,0
13,0,0,0
14,1,0,1
15,0,0,0
16,0,0,1
17,1,0,1
18,0,0,1
19,0,0,4
20,1,0,5
21,1,0,4
22,0,0,8
23,2,0,10
24,1,0,10
25,2,0,15
26,2,0,16
27,0,0,20
28,0,1,12
29,3,0,24
30,0,1,16
31,0,0,16
32,1,2,16
33,1,0,25
34,0,1,13
35,1,2,16
36,0,0,11
37,1,3,19
38,1,1,13
39,0,1,15
40,2,1,11
41,2,0,15
42,3,0,14
43,0,1,7
44,3,2,8
45,5,0,12
46,4,1,12
47,6,1,9
48,8,1,12
49,17,1,6
50,13,0,5
51,10,2,7
52,4,1,10
53,13,0,3
54,11,2,5
55,13,0,6
56,9,0,9
57,12,3,8
58,10,0,6
59,8,4,9
60,19,1,7
61,17,0,1
62,13,4,4
63,13,2,1
64,13,1,7
65,9,0,6
66,10,0,6
67,14,1,1
68,12,1,9
69,8,2,4
70,5,1,6
71,7,2,3
72,8,1,3
73,4,1,5
74,12,2,0
75,14,2,4
76,7,6,1
77,9,12,3
78,10,5,2
79,12,11,1
80,9,9,4
81,11,12,2
82,12,6,2
83,10,13,2
84,5,20,0
85,10,8,3
86,7,10,3
87,11,15,2
88,5,10,1
89,6,16,1
90,14,18,2
91,4,13,1
92,4,18,2
93,9,10,3
94,4,13,2
95,9,20,4
96,7,12,2
97,6,15,1
98,5,10,3
99,6,11,1
100,0,5,1
101,5,6,5
102,7,12,0
103,7,7,1
104,3,12,2
105,2,8,0
106,2,6,1
107,3,3,0
108,2,9,1
109,3,7,4
110,4,8,1
111,2,4,2
112,0,3,2
113,2,7,2
114,4,16,1
115,6,11,3
116,4,9,2
117,3,9,2
118,2,9,1
119,1,5,0
120,1,10,1
121,0,8,0
122,2,6,3
123,1,8,2
124,2,3,2
125,4,8,3
126,2,4,3
127,4,3,1
128,0,3,4
129,3,10,1
130,2,10,2
131,2,8,5
132,0,8,2
133,1,5,1
134,2,4,2
135,1,1,4
136,1,7,1
137,6,7,2
138,3,0,3
139,1,3,1
140,2,2,1
141,5,3,1
142,5,7,0
143,2,2,2
144,6,3,2
145,7,1,2
146,7,3,2
147,10,4,1
148,6,4,3
149,13,3,0
150,4,2,5
151,7,1,3
152,7,3,1
153,5,3,4
154,7,4,3
155,5,3,4
156,2,3,2
157,5,3,0
158,6,2,3
159,6,4,2
160,1,2,3
161,7,1,4
162,3,4,3
163,4,1,5
164,6,2,2
165,2,3,4
166,1,2,2
167,1,3,5
168,4,4,4
169,5,5,2
170,2,5,2
171,9,5,5
172,6,7,4
173,5,6,1
174,1,5,4
175,6,7,2
176,4,14,5
177,3,10,3
178,7,4,4
179,3,10,2
180,3,13,4
181,2,7,1
182,7,11,3
183,2,4,3
184,2,9,3
185,2,4,0
186,1,7,7
187,4,3,5
188,1,3,7
189,3,5,8
190,5,1,4
191,0,6,2
192,2,5,5
193,4,6,5
194,2,2,6
195,4,7,5
196,4,3,6
197,4,6,7
198,1,6,7
199,3,1,7
200,2,3,1
201,3,3,5
202,5,3,7
203,2,3,3
204,2,1,8
205,5,3,6
206,4,2,6
207,1,4,5
208,6,3,6
209,5,3,2
210,4,3,7
211,2,0,5
212,2,2,2
213,1,1,3
214,6,2,2
215,6,1,1
216,14,2,0
217,5,3,3
218,6,5,0
219,7,2,2
220,7,1,5
221,6,4,1
222,4,5,0
223,3,6,1
224,0,4,4
225,1,4,0
226,1,3,1
227,1,1,4
228,3,4,0
229,2,5,2
230,1,4,5
231,3,8,2
232,1,9,2
233,1,6,2
234,2,3,1
235,1,3,0
236,1,1,4
237,0,6,6
238,0,6,6
239,1,1,5
240,2,4,5
241,0,0,6
242,0,0,2
243,0,0,5
244,0,0,5
245,0,0,7
246,0,0,5
247,0,0,2
248,0,0,0
249,0,0,1
250,0,0,2
251,0,0,0
252,0,0,1
253,0,0,0
254,0,0,0
255,0,0,0


==> images/data/FootAbilitiesPDP.csv <==
Abilities,shap_Abilities,Elo
-0.24318821227110243,-0.11182401910586241,-75.0
0.40558526662749095,0.19479720590162677,196.0
-0.3198976690625944,-0.09696423786210405,-172.0
-0.8312517776223818,-0.16324843016814775,-281.0
0.2690311343720615,0.19922968241448433,-2.0
-0.006233219945847801,-0.11113946389887465,3.0
0.029725964366962065,-0.07506905654317914,13.0
-0.39110629073127223,-0.13719378268213775,-224.0
-0.1635820600060478,-0.07916008766783338,-175.0
-0.05396151434916707,-0.17041379885933944,-49.0
-0.6911406236227218,-0.16997207901754194,-324.0
0.433051488561187,0.1537303064003694,227.0
-0.15218063369507628,-0.14909818128074942,-95.0
0.4943577857196789,0.18501390579784377,256.0
0.2405288608220344,0.20381396340275884,80.0
0.14092521089665921,-0.07139679085135611,49.0
-0.015042377192526324,-0.13029983565365733,54.0
-0.02356929807458341,-0.18562674073803936,1.0
-0.6135282142635281,-0.12286317361893115,-203.0
-0.19560860327222607,-0.11177151063098704,-65.0
0.7183960744590137,0.13705684930465825,338.0
-0.594922465395655,-0.1772095683009205,-372.0
0.04176027964448137,-0.13260765267894942,47.0
0.3072494600388961,0.15112612139382584,187.0
0.1401371400021545,-0.03727936802495768,-9.0
0.15218063369507628,-0.018752632714647582,95.0
0.5273953155148341,0.23181614072558931,87.0
-0.07329664789290136,-0.12531435884396291,-83.0
0.3128291099522047,0.21218361437012187,-3.0
0.08132168247133842,-0.0994091345843615,80.0
0.21243104802522705,0.14685802079721447,77.0
-0.13822266529719274,-0.10827426117397462,-69.0
0.10260436528973926,-0.03293131331906591,36.0
0.6737183478029852,0.20370653901668515,164.0
0.3191830850037455,0.12571266067557746,282.0
0.037109709581885975,-0.07413895527746157,20.0
-0.011742674669383169,-0.14397516205639452,-3.0
-0.6892429535217466,-0.17267554276113392,-247.0
0.14070712696373122,-0.016279319322594542,104.0
-0.2167101706567227,-0.14375696824858528,-53.0
-0.3251891788005764,-0.08753507709634671,-42.0
-0.09211437214359897,-0.1778227371072006,5.0
-0.33823729745687875,-0.12671910445948803,-161.0
0.7253722219760498,0.14632234559970853,296.0
0.8002728037031372,0.23377790709486906,113.0
0.14054832583893095,-0.010788533193145608,74.0
0.26451331377957354,0.16567025858867018,107.0
-0.5633536876074793,-0.14695499164405207,-251.0
0.7146878626990777,0.1545047363041589,304.0
-0.14054832583893095,-0.13460308591071016,-74.0
-0.14070712696373122,-0.1340558226427389,-104.0
0.16533924169675107,-0.0177146949141461,129.0
0.7240343818861239,0.23889698970124698,252.0
-0.4161529293568953,-0.14782367064956395,-227.0
-0.0035553359461693024,-0.12219114560496128,-23.0
0.1875378292819756,0.020138184105200546,113.0
-0.07033172409597421,-0.16366709332882287,52.0
0.7885301290337541,0.24492589423509153,110.0
-0.0852905408184258,-0.13747074123913164,-96.0
0.7885301290337541,0.24732485403389737,110.0
-0.18005457731358365,-0.10730684017061444,-40.0
0.43563023403138657,0.18169104979061818,156.0
0.37601139639792974,0.12370522898984081,137.0
0.4161529293568953,0.19420280012219177,227.0
-0.4425115103333491,-0.1535995534399334,-174.0
-0.07892690450240736,-0.15925819530352622,-43.0
-0.13169091229600427,-0.11011325898147853,10.0
0.5079889502339724,0.20165654702399763,175.0
-0.06696242827541532,-0.12289707075681479,-59.0
-0.5945343541006001,-0.16868950787893258,-140.0
0.2905381126315052,0.21298026249529112,44.0
0.49912627428890244,0.18428318856981218,198.0
0.010567662729404348,-0.18368772984459839,31.0
-0.3200400559462306,-0.14792160019723075,-239.0
0.5039338993679836,0.19877270773571137,232.0
-0.22143832260806617,-0.14639051451330354,-64.0
-0.6737183478029852,-0.18652918923690634,-164.0
0.38540464859149315,0.26295694663342983,236.0
0.3282632449037972,0.2036234598398252,147.0
1.0606714279092553,0.3098930771118683,458.0
0.06139205694892713,-0.04863704114931445,-55.0
0.01607363734124234,-0.17976279504979292,13.0
-0.2579964175798445,-0.12000201062185284,-146.0
-0.3716594316122599,-0.12213365969180463,-282.0
-0.8002728037031372,-0.18473839003974832,-113.0
-0.17292308182700822,-0.11212938624336224,-63.0
-0.8090628849591168,-0.17802120826945925,-364.0
0.4819638929064466,0.16383392884465178,174.0
-0.3606523833592481,-0.14779953450083405,-172.0
0.3234973641523735,0.12953737869951187,236.0
-0.19129961440374965,-0.11951247745562582,-61.0
1.0522976267899211,0.3630962437598008,399.0
0.22143832260806617,0.14913955468557277,64.0
-0.6324386388394725,-0.17715144742571942,-229.0
0.548311310414953,0.1483082124637312,305.0
-0.37510332741819985,-0.14750079245565378,-209.0
-0.07892540548281968,-0.09834891974397139,-126.0
-0.02717234682659808,-0.12062645265632131,72.0
-0.336699401211094,-0.10915924885958882,-130.0
-0.42528326716549114,-0.13321420760592,-247.0
-0.21692637812345072,-0.06997993280913935,-116.0
-1.0328350567235423,-0.20809853180263294,-418.0
-0.15369212923405629,-0.11605921674754209,-113.0
-0.06139205694892713,-0.16089634429170313,55.0
-0.4068408494940654,-0.11003799176856968,-173.0
0.3236352073438875,0.26683327760757175,-58.0
0.15857832653070858,-0.03502325566877925,33.0
-0.053801211736029586,-0.07162841562147379,54.0
0.14290653365467632,-0.03299824817504569,47.0
-0.4164640040548554,-0.1528241143908069,-180.0
-0.34533243384011447,-0.1493282337579338,-266.0
-0.028407610297185748,-0.11387598793441861,37.0
0.3130838736012638,0.19089157392210424,91.0
-0.1795020062984818,-0.12684454952142105,1.0
0.3200400559462306,0.15482760926206204,239.0
0.4604459949015254,0.15788512717889458,246.0
-0.17832883424062562,-0.15270981622106594,48.0
-0.11217959521703413,-0.1514798753536977,-73.0
0.028407610297185748,-0.12001319552791183,-37.0
0.45197748664951365,0.17605736609728698,156.0
-0.14290653365467632,-0.1222150082836873,-47.0
0.2954642533688817,0.17054939876082478,75.0
-0.2559380620178,-0.14520897627231477,-123.0
0.5473665257849705,0.2019727051952835,208.0
-0.8259525864678129,-0.20172558647049366,-400.0
-0.3540354793398296,-0.09741267378136713,-132.0
0.7129271164114803,0.12098103089109147,326.0
-0.7183960744590137,-0.16660983427830084,-338.0


==> images/data/FootFeatImport.csv <==
index,importance
Age-Coach,0.031007392708916937
Population,0.03215606169880961
Tenure-Coach,0.038667008459559275
CL-Players,0.0438855246923326
GDP,0.048092375029808114
Rank,0.050136762434799684
Age,0.0640669176192605
Elo,0.07292865722009853
Oddset,0.11455068508412874
Abilities,0.1455498265624316


==> images/data/HandIntlFeatImport.csv <==
index,importance
EHF.final4,0.02416211449751139
sec.max.teammates,0.025376065436812433
max.teammates,0.02920250023280018
Legionairs,0.03599934107887311
Trainer.tenure,0.03774308727771614
Population,0.043493602158130716
CL.final4,0.04350866044485834
Trainer.age,0.04869794030279396
GDP,0.05192780579626764
Age,0.0634729008707852
Height,0.0776648359709854
ihf.points,0.0854080158472814
Odds,0.10288308615903492
SEL,0.1133662173303872
Rank,0.14980488368900197

==> images/data/HandIntlLassoFeatImport.csv <==
index,importance
Population,0.1607
Trainer.nat.oppo,0.1954
Trainer.age,0.1995
EHF.final4,0.264
Trainer.nat,0.2912
Age.ma,0.3405
Age,0.3606
Host.oppo,0.4673
Legionnairs,0.5747
Confed,0.6293
Height.sd,0.6672
max.teammates,0.7216
Height,0.9542
Odds,1.1985
Rank,1.6366

==> images/data/HandNuPDP.csv <==
beta,shap_beta
1.8131560995535536,0.05526357478544483
1.8131560995535536,-0.014802113940774343
2.7023021329920396,-0.44545554680507565
2.7023021329920396,-0.3348497559847695
2.7023021329920396,-0.3017823784440737
2.7023021329920396,-0.2600295560586042
2.687580251413733,-0.19276477704455955
2.687580251413733,-0.27670961746216216
3.1277312608358576,-0.6656778701564553
3.1277312608358576,-0.5194427952318924
3.1277312608358576,-0.6132664983798773
1.9970909669981811,-0.0317449357425729
1.9970909669981811,-0.17386386724369807
1.9970909669981811,-0.1400728539036558
1.327717095254002,0.25241362921324195
1.327717095254002,0.12020758054516183
1.327717095254002,0.3142629257228395
1.327717095254002,0.1813210724262933
2.412849227956927,-0.0017883761989125316
2.412849227956927,0.053019821057924015
0.23728261855715949,0.5307333785988487
0.23728261855715949,0.48140665841441604
0.23728261855715949,0.39733203581259996
0.23728261855715949,0.5970640950626893
0.23728261855715949,0.17537793951765338
1.9822407064957699,-0.2410757202441022
1.9822407064957699,-0.15603261136156302
1.9822407064957699,-0.170891495439081
1.9822407064957699,-0.11922951788696953
0.9339266690807914,0.2742582892110138
0.9339266690807914,0.4990219282451109
0.9339266690807914,0.32855493521508833
0.9339266690807914,0.43868213735604544
0.9339266690807914,0.12852194005638362
0.9947955044938639,0.6863306284411559
0.9947955044938639,0.33153144040931115
1.6211216195450995,-0.03717827519737688
1.6211216195450995,-0.0005385315772512906
1.6211216195450995,-0.05102627861724427
1.6211216195450995,0.07936652454528961
1.6211216195450995,0.10375565327389563
1.6211216195450995,-0.04934774375702791
1.8686050358990016,-0.14361123770662185
1.8686050358990016,-0.2708521749182385
1.8686050358990016,-0.2730861794721429
1.8686050358990016,-0.30383956286566977
1.8686050358990016,-0.15424237777388908
0.9813961271591805,0.4057676776735025
0.9813961271591805,0.4726432857250799
0.9813961271591805,0.5792790925801063
0.9813961271591805,0.6199490385847145
0.9813961271591805,0.5147865112478996
0.9813961271591805,0.4975652335550819
0.9813961271591805,0.3017284435179902
0.9813961271591805,0.30634302702176275
0.9813961271591805,0.5056097826826688
1.481736378490703,0.15105567424686941
1.481736378490703,0.2006240138622563
1.481736378490703,0.15295288214209002
1.481736378490703,0.06961615195494496
1.481736378490703,0.208073740272247
1.481736378490703,0.2609483264993603
2.607441730277114,-0.13164753811304322
2.607441730277114,-0.13655191283129908
2.607441730277114,-0.09015608051562649
1.3598952938764255,0.3023467381363004
1.3598952938764255,0.36232855709920214
1.3598952938764255,0.12941995232820605
1.3598952938764255,0.1662092669339271
2.4601376185435004,-0.32158353318266725
2.4601376185435004,-0.2999933348230204
2.4601376185435004,-0.2996807979533314
2.4601376185435004,-0.4371120469542389
2.4601376185435004,-0.5061964628766005
2.210087928523368,-0.07135437527116578
2.210087928523368,-0.08607122461008174
2.210087928523368,0.0004524026277590901
2.210087928523368,-0.08984136366863275
2.210087928523368,-0.011284924946780794
2.210087928523368,0.06370064846286438
2.210087928523368,0.0705160682080835
2.210087928523368,-0.11142588221391055
2.210087928523368,-0.10454253580217707
2.210087928523368,-0.026736613509301906
2.210087928523368,-0.085625881808845
2.097233729021317,-0.07683110056730175
2.097233729021317,-0.07749502158107023
2.097233729021317,0.01906864962395786
2.097233729021317,-0.11292275393384973
2.097233729021317,0.03245947221662624
2.097233729021317,0.09520548745717515
2.097233729021317,0.0651876811853729
2.097233729021317,-0.08184763796606331
2.121226031522155,-0.12014623779640235
2.121226031522155,-0.1977366727979146
2.121226031522155,-0.1412713880778571
2.121226031522155,-0.03942904513585522
2.9207773826176306,-0.24891020477690956
2.9207773826176306,-0.21752595760492183
2.9207773826176306,-0.33707412393482955
2.9207773826176306,-0.40377517507745603
0.828786506859183,0.34867938104753815
0.828786506859183,0.17478714346984955
0.828786506859183,0.06506866336035678
0.828786506859183,0.4484631577235863
0.828786506859183,0.31229899492185736
1.5245637762894546,0.029825657499738967
2.462042335962385,-0.19922030204653027
2.462042335962385,-0.15004264187036753
2.462042335962385,-0.3084190433014776
2.462042335962385,-0.2428241961543982
2.123029482079897,0.03402010851957151
2.123029482079897,0.12184902833402368
2.123029482079897,-0.10982756723721758
2.123029482079897,-0.0621622217172289
2.123029482079897,-0.04598301923051444
2.123029482079897,0.04547567608421046
1.259618548009104,0.17258664910690946
1.259618548009104,0.06452239667179943
1.8279123369874497,-0.24127027805307782
0.6992888040337784,0.2867445597944674
0.6992888040337784,0.4072080192291432
0.6992888040337784,0.4987473341486685
0.6992888040337784,0.38442372682306347
2.5977140809374233,-0.4262809343063213
2.5977140809374233,-0.2802816891911774
2.347950773453431,-0.16554437778561282
2.347950773453431,-0.043272257544043284
2.347950773453431,0.006150013939942824
2.347950773453431,-0.020567970043197988
2.347950773453431,-0.07406901167358151
2.347950773453431,0.009137591206124241
2.347950773453431,-0.0932635905959253
2.347950773453431,-0.08681804825637233
0.9726374096121134,0.5611334737636624
0.9726374096121134,0.1722386306167929
1.4063742115154005,0.21435761244690424
1.4063742115154005,0.2012059454144795
1.4063742115154005,0.2613126160585191
1.4063742115154005,0.2968631006638414
1.0352637430356915,0.07436548334055396
1.0352637430356915,0.23115255186891753
1.0352637430356915,0.36400199220693524
1.0352637430356915,0.33968291316258126
1.0352637430356915,0.005699829770113685
1.0352637430356915,0.1571229603063259
1.0352637430356915,0.057932428364366864
1.8301867908897533,-0.14673212513862552
1.8301867908897533,0.010218212157107128
1.8301867908897533,-0.22274832714098278
1.8301867908897533,-0.29488813335228975
1.8301867908897533,-0.21694962448930313
2.4158186852998256,0.02892250101122658
2.4158186852998256,0.006423349115886716
2.4158186852998256,0.0684308931222273
2.4158186852998256,0.07111005980542244
2.4158186852998256,-0.06173038754520305
2.4158186852998256,-0.16783753891845224
2.4158186852998256,0.023387906778099588
2.4158186852998256,0.0017700732309793594
2.5782705825202763,0.019751594326537787
2.5782705825202763,-0.05890173284263005
2.5782705825202763,-0.1054861696407544
2.5782705825202763,-0.06615508631216038
2.5782705825202763,-0.3338404097652291
2.5782705825202763,-0.3291017842488696
2.5782705825202763,-0.30833102202401586
2.5782705825202763,0.033785001701918616
1.1080991330916363,0.7226327347319413
1.1080991330916363,0.6139617708986469
1.1080991330916363,0.48852859738980786
1.1080991330916363,0.6695316052456844
1.1080991330916363,0.7260207642579155
1.1080991330916363,0.6631067708600218
1.9047863139878838,-0.06971037053601793
1.9047863139878838,-0.2709610482620159
1.9047863139878838,-0.21268152507887242
1.9047863139878838,-0.06417672637705953
1.9047863139878838,-0.2009789704407239
1.9047863139878838,-0.20982096040842596
1.7894341828510791,-0.05256592702066354
1.7894341828510791,0.03953232581012571
1.7894341828510791,0.0242279185352083
1.7894341828510791,-0.07436180548427226
2.863060182812379,-0.42368457151656075
2.863060182812379,-0.3889029875260456
2.863060182812379,-0.315992009484829
1.2137593633474986,0.5086468660902217
1.2137593633474986,0.32294862385200984
1.2137593633474986,0.3400834092520086
1.2137593633474986,0.0742466509556335
1.2137593633474986,0.1730959248574401
1.5546182334235918,0.22559275972121456
1.5546182334235918,0.12355327108705691
1.5546182334235918,0.23706985423594523
1.5546182334235918,0.014503040995158952
1.5546182334235918,0.018966339945837313
0.9444553078665142,0.662092052468078
0.9444553078665142,0.39758383337885184
0.9444553078665142,0.43844931412123644
0.9444553078665142,0.568696914360457
2.449748183840851,-0.11932977031722557
2.449748183840851,-0.11963126992036942
2.449748183840851,-0.11041947942214911
1.861825548366606,-0.17977042618428116
1.861825548366606,-0.14474894434403981
1.861825548366606,-0.04793572035981964
1.861825548366606,-0.2374519254960019
1.861825548366606,-0.1826631644308878
1.861825548366606,-0.19793114196693937
2.3216477888891096,-0.01374530133978758
2.3216477888891096,-0.20985565064051434
2.3216477888891096,-0.1262368073176603
2.3216477888891096,3.0375394047388963e-05
2.3216477888891096,-0.06757592446130692
2.3216477888891096,-0.15977614421359884
0.8814391034129975,0.36427471883468204
0.8814391034129975,0.21111861302985727
0.8814391034129975,0.6385424224394561
0.8814391034129975,0.31795723485093547
2.1677629232104336,-0.05800838079614169
2.1677629232104336,-0.018497975360975593
2.1677629232104336,-0.15412297191181829
0.3553683510986583,-0.08133661825945213
0.3553683510986583,0.3181520464735788
2.8783518920747966,-0.3438047402932718
2.8783518920747966,-0.4182517115132127
2.751334651686711,-0.2695783828354494
1.1093098234791554,0.34330828959776105
1.1093098234791554,0.37588397324588635
2.593402418772254,-0.12069670488061118
2.6290996511272717,-0.5322271137126787
1.277726361049286,0.2601820532414082
1.277726361049286,0.2341213374586552
1.277726361049286,0.2647173215257565
0.8783433921719312,0.08104838581279301
0.8783433921719312,0.18198843179112187
0.8783433921719312,0.4738633028462797
0.8783433921719312,0.21652666449234437
0.8783433921719312,0.25413768898845274
0.8783433921719312,0.3709111844873975
2.60699384564093,-0.3523747857244897
2.60699384564093,-0.3332868171049323
2.60699384564093,-0.19314098083929218
2.60699384564093,-0.4334996570812834
1.717200735637614,0.31784400402854246
1.717200735637614,0.26142714833676894
1.717200735637614,0.19674321978631187
1.717200735637614,0.22129232989716768
0.9348775716265622,0.4261464693736108
0.9348775716265622,0.28287041735490615
1.3192682096102706,-0.0039219942532312665
1.3192682096102706,-0.0186432507516605
1.3192682096102706,0.024738796312214976
1.3192682096102706,0.24836943370722284
1.3192682096102706,0.2402450765135594
0.7068157036317732,0.49756835149377054
0.7068157036317732,0.39579358095814693
0.7068157036317732,0.09104774551051294
1.1432596062084566,0.6528624021616344
1.1432596062084566,0.3479295547578952
1.1432596062084566,0.3776321315220881
1.1432596062084566,0.12664346462394233
1.1432596062084566,0.5215485115650194
1.1432596062084566,0.23907520723573034
1.1432596062084566,0.21715615840653768
1.1432596062084566,0.47187830231562006
1.1432596062084566,0.31693704090253144
1.1432596062084566,0.4445018074848924
2.100054364794198,0.07684644442018952
2.100054364794198,0.08619133695504425
2.100054364794198,-0.023005895193160795
2.100054364794198,-0.10387386053050417
2.100054364794198,0.05510397314292531
2.100054364794198,-0.030006965030007333
2.5242129265274356,-0.3292434546728045
2.5242129265274356,-0.5000787772206234
2.6345877193446863,-0.34288950055853135
2.6345877193446863,-0.3609701994318974
2.6345877193446863,-0.3927768673720218
2.6345877193446863,-0.5426955234372862
1.1740850599971226,0.03858560640596085
1.1740850599971226,0.16222887578613296
1.1740850599971226,0.026775249117362336
1.1740850599971226,0.09956266228466518
1.1740850599971226,0.16449208235092252
1.1740850599971226,0.21318105755337102
0.6209816062730593,0.4549905760610223
0.6209816062730593,0.6068226513619007
0.6209816062730593,0.1850600649276321
0.6209816062730593,0.6336682227868808
1.3302223810846245,0.3116977178627218
1.3302223810846245,0.3409022534238314
1.3302223810846245,0.4114720980800393
1.3302223810846245,0.3410896135555955
1.3302223810846245,0.3120566583737406
1.966045964205733,-0.15612850870238804
1.966045964205733,-0.10085752105624997
1.966045964205733,-0.012147307907546883
1.966045964205733,-0.039362032348737974
1.966045964205733,-0.03525644156452802
2.332184410823866,-0.02334602549314619
2.332184410823866,-0.155819023814495
2.332184410823866,-0.077849368874099
2.332184410823866,0.048353680313495705
2.332184410823866,-0.02262621704433079
2.332184410823866,-0.13956756084817398
2.8380810293825594,-0.540289226176949
2.8380810293825594,-0.5746633315347095
2.8380810293825594,-0.581026881470853
1.4796680795484833,0.17842144236062854
1.4796680795484833,-0.010587327381567976
1.419390658407248,0.21008165772344445
1.419390658407248,0.0919119043946978
1.419390658407248,-0.004938524119100003
2.227301694509921,0.031713484754121654
2.227301694509921,0.11259660245748962
2.7771586227571903,-0.5725485484263491
2.7771586227571903,-0.5818720349075993
2.4710763531586326,-0.16136001348801707
1.9862657996793829,-0.3445794043378232
1.9862657996793829,-0.2065859384618051
1.9862657996793829,-0.10937844836782351
2.875531526648096,-0.45063152431690634
2.543654070774925,-0.24276717825306549
2.543654070774925,-0.10781355877144677
2.543654070774925,-0.36564381947451985
2.543654070774925,-0.23262389212095794
2.543654070774925,-0.41450779093453766
2.997442147559901,-0.37710468252353835
2.5741008918559447,-0.36838540552121013
1.303553849637341,0.44810982706981284
1.303553849637341,0.5755001573033296
1.303553849637341,0.20207558374355927
1.303553849637341,0.27724911527067025
1.303553849637341,0.3677598055136828
2.033694909787013,-0.1290505016776705
2.033694909787013,-0.10685598777754089
2.033694909787013,0.028612375883725467
2.033694909787013,-0.07380257728339411
2.033694909787013,-0.09955100896754895
2.033694909787013,0.018730402118713272
1.974075030199753,-0.24282513715433204
1.974075030199753,-0.2637144439163613
1.836477506709898,-0.03098154684861745
1.836477506709898,-0.134460729517133
1.836477506709898,-0.10544660618671593
1.7529844680621895,0.22192299217818928
1.7529844680621895,-0.06318073304458405
1.1489457884590992,0.4035051880308145
1.183235635903242,0.3352392273080784
1.183235635903242,0.1447012708498046
1.183235635903242,0.0619048292473254
1.183235635903242,0.26129868033797604
1.2522111632849828,0.05445639848595127
1.2522111632849828,0.11864377416216394
2.540737959574624,-0.2587704550276474
2.540737959574624,-0.08046738446518585
1.165393600411099,0.19958884392390722
1.165393600411099,0.11211498881573739
0.8886931832683547,0.24071624428474078
0.8886931832683547,0.27062998497897134
0.8886931832683547,0.6185686452669583
2.484287398643514,-0.23509943343405015
2.484287398643514,-0.2916063583213465
2.875531526648096,-0.3275729030750264
2.4015616940747178,-0.055108737593404886
1.513849132963863,-0.09536261967488578
1.513849132963863,0.0487190485723615
1.513849132963863,-0.002566880805034088
2.34739499501479,-0.033706828678200705
2.34739499501479,-0.13321645552183253
1.7009417954444104,0.07147652262084596
1.7009417954444104,-0.055848727066267596
2.642052032028978,-0.5283706220606695
2.642052032028978,-0.519495899679261
2.81549203530307,-0.5731087501894788
2.81549203530307,-0.5449837056854884
2.81549203530307,-0.4960930172463243
3.496837876014557,-0.8354180543777989
2.835921712442286,-0.46601897991066954
2.9494654934715254,-0.3547897070084605
2.6125304776997433,-0.37776235992354196
1.8284228277803318,-0.2685265599785991
1.8284228277803318,-0.252439755120712
2.6908151920331713,-0.5584057971819913
0.6070662975751415,0.2935632143996891
0.03896488570204673,-2.856865830758929


==> images/data/SimuResultsCauchy.csv <==
n_cols,sel_mean,sel_p5,sel_p95,moments_mean,moments_p5,moments_p95,vanilla
5,32.55877238634341,25.32381975977463,41.243174703708526,90.4483932342439,82.7074070849729,97.32896980998534,100
10,46.5046538347944,36.45834181256224,56.6832193359487,91.57107115571567,84.26220387064458,100.15589717902998,100
15,59.849296540885156,45.90461879409366,65.62814616321724,94.27837806921366,85.71984747622791,103.37269068003805,100
20,65.7436317568319,55.85691679460515,72.53522562822954,93.69244034346998,87.20960052635529,100.52726613713465,100
25,79.128613644226,71.50106657611865,88.21714802655266,97.83656996463448,92.44608563045374,101.09847028197817,100
30,80.77657935087433,73.05693500974368,90.64383179951982,97.59316085282505,92.98882944241078,103.65794188657338,100
35,81.8902958584572,75.71071282137947,89.92502967304115,97.73018658466755,91.48830386701752,103.72437513204768,100
40,85.62401405321773,80.7635526263701,92.47380721321676,98.6851077568241,90.22005111412226,104.04149320634008,100
45,86.46467321864476,79.27436006176838,93.43994242089792,98.8399431723282,94.44725222894769,103.83778339192813,100

==> images/data/SimuResultsPDP.csv <==
mu,shap_mu
0.12952373471414824,-4.1698136
1.7821419695761334,-3.433835
2.1785678739184737,-2.6868541
4.185672503201645,3.2457736
0.27275999073868196,-4.0676155
3.942908035767286,0.8293764
0.486526974078729,-4.380789
1.5620045321022358,-3.5294473
1.1694582681250631,-3.782148
1.6148515928953802,-3.4635377
3.391844801758679,0.7177137
0.6223352822569006,-4.175382
0.09558157333300854,-4.359215
1.6051585817192953,-3.5807467
2.3755077109418306,-2.12965
5.663913684358617,9.047322
0.3515986677166203,-4.1227355
0.4411391996000926,-3.9090505
6.116254240390599,12.525662
2.767474908951295,-1.3273231
1.6366470458661317,-3.6413946
8.07004473486711,24.45346
0.689663960637884,-4.2901416
1.8991254081165803,-2.8970857
1.3745270961808602,-3.3707376
2.0334926896887966,-2.3936126
0.5672366631537116,-4.122476
3.0115785321042106,-0.454943
3.0671970158706934,-0.6342599
3.74605336570783,1.8663255
0.0127978203148148,-4.3264823
0.9070817067511618,-4.1636386
0.9370010460662574,-4.1566772
3.6057496835414766,0.986871
4.883321307851175,4.522892
1.8602709691430426,-2.90282
5.192844697958835,7.5833507
2.1585856989047447,-2.5492458
0.15082095471063406,-4.3086195
5.626254873983811,9.314059
2.5029096746774497,-2.228344
0.23027561483055092,-4.4123254
4.8436743582161315,5.0054507
5.348008274378177,8.024205
0.11346129955075357,-4.4524374
3.8627926892973132,1.9805576
0.9806503827890896,-4.031972
2.4003257463319976,-2.3921769
3.222429986594819,0.8348647
1.655472744239387,-3.3741488
3.7985011347773656,1.3759828
5.408607584029918,8.315024
1.5301255966226068,-3.537603
1.4396312833937965,-3.4591331
3.7947697170706327,0.7053633
1.891076054395378,-2.8959627
0.34196169264585574,-4.369568
2.004637146754188,-2.9839005
1.4887484923376002,-3.3814523
5.372052678155399,8.2876
0.3293474880393641,-3.9166203
1.3865984868835721,-3.7281246
2.3483619136510603,-1.7922089
3.645029353370419,1.3796487
5.222936810410009,8.505644
2.623008160747786,-1.7825447
1.6268277593102214,-3.168213
4.19878188009225,3.2357957
1.630866061894431,-3.3867006
0.4734653568514009,-4.3453746
2.5071139134153047,-2.1440213
6.248533571975111,13.876009
9.910261958735976,48.586052
0.7739798556392716,-3.8760476
3.8919411138701214,2.3278973
1.3086302656032918,-3.7639341
6.715043916276301,14.346592
6.3355969216587935,14.277254
0.49533615569762623,-3.9355404
0.15669046093118788,-4.317284
4.95333045652082,6.513217
2.7035796060366835,-1.6319451
4.163762199307907,3.7906337
2.1242940979066782,-2.581385
4.309430931829705,3.6954348
2.5623009282875104,-2.222793
1.0063986157835059,-4.2799487
2.4254884683479347,-2.1850505
0.6149255190124063,-4.058463
0.0741615027630933,-4.2558193
0.7880897347191178,-3.6054685
0.4674356981703248,-3.8048325
2.3010392559418023,-2.1219888
0.9499040597790542,-3.9326775
2.6422328006801323,-1.903588
4.58025159469417,4.8616514
2.083073858241492,-2.6107752
1.293511241022256,-3.5708492
2.480705853363608,-2.3519065
4.943362702036622,6.56746
7.220650025846032,19.977116
2.9513980298904787,-0.76728123
5.723489467894934,9.627592
1.0667646117141019,-3.8671029
2.4698165286612306,-2.1736822
5.614245451629446,9.714142
0.5136707476172466,-4.2691793
6.425375773685435,14.051218
2.5391927738906253,-2.0787208
4.0762668254134375,3.010382
2.0665764872015036,-2.5495198
4.866282713817867,4.6382504
1.4245809917096217,-3.4302459
0.27780790623513285,-4.360624
4.7160945166849055,4.934142
3.8457426053299626,1.8282727
4.8105684415873915,5.0253334
2.1555095990026025,-2.4836082
1.829825693693346,-2.9445963
0.9608491436077603,-3.8088996
1.026558667778339,-4.1970015
1.8484615732244927,-3.1428525
0.8806276460826272,-4.278879
7.849402261634719,20.489643
2.0292713414126418,-2.6509814
9.709675097681133,40.355927
0.4047617995852517,-4.268942
2.5599145018216607,-1.8503097
3.033984648547347,-0.69542056
1.077090899192573,-4.042967
4.041955203893874,2.9617538
1.0661984302704264,-3.8540921
0.6673598785908958,-3.904421
6.469118395315397,14.284533
4.491281790560003,4.1287217
0.9984370806200493,-4.077532
0.9551996086097985,-3.9455194
6.180368676859606,11.64463
1.6765348404879754,-3.3247073
0.6949368702201117,-4.3314586
3.247998669334434,0.4895228
1.9715329788548037,-2.906881
1.1242468062328828,-4.0835824
1.106815204261541,-4.032851
4.9696940647832095,7.0439315
3.5727413609328726,0.41219863
2.3550370723291607,-2.3690877
4.874389244267918,4.8382044
1.5758635746153293,-3.24946
1.685003155152042,-3.3034804
4.98902461355555,6.776231
4.300463628029846,3.778808
0.14220324394939166,-4.126081
5.753588021393778,9.946498
0.5703388434670285,-4.1493044
3.0473797379490914,-1.1106538
0.3797134353988788,-4.153714
0.5678028044514156,-4.275354
4.215612137395531,3.7990465
3.106039207769495,-0.59280294
1.121845303850722,-3.7615592
0.4890967402859836,-4.226751
0.6179114166468165,-4.2767134
0.5644019512370393,-3.9607656
5.652465081551303,9.991911
2.8275635064869027,-0.58158153
0.5810633418630071,-4.580968
3.325743285480148,0.7362909
1.5332395218080204,-3.6064482
3.6015885124934317,0.91126937
4.869459879016859,4.733897
3.572103678478033,0.9353897
4.373197637035046,3.593765
2.2116540277001686,-2.7545035
2.1868419629774145,-2.625951
3.3988612795229733,0.8798704
6.321507444629815,13.9115095
2.3226976984079997,-2.4950788
2.706998968733857,-1.9422128
2.4425427035034977,-2.390413
2.144284978717635,-2.440064
0.013526872671089318,-4.144655
0.616214428060128,-4.428173
0.5829697117218691,-3.966816
0.6798625531637938,-4.2588096
3.9944772184810753,2.7417822
1.0345878699647546,-4.1432223
0.7283524142521094,-4.1874986
4.061788215907664,2.50847
5.261084666646599,7.167158
1.92904404891555,-3.100346
4.573195721693917,3.82999
4.190039951975001,3.070143
0.798320386955407,-3.8725436
0.006385630730599501,-4.3434525
5.034274849538395,6.32258
0.22469096605016237,-4.3157926
0.9262207653681472,-3.3718383
3.690850687040901,2.0493498
2.901179896501547,-0.4418779
1.5966700579967084,-3.5528567
1.9075884910841223,-2.8138506
4.181798000352148,3.5790322
2.9810292147236535,-0.34078205
0.5999537119849854,-4.2109814
1.6241304008087254,-3.5685284
2.384513688405628,-2.3313353
2.6100987124080612,-1.5989163
7.4078024333592705,20.021
3.9991341073477544,2.8965015
2.6734855303601117,-1.1643095
2.185140044129102,-2.4832833
1.7158069313978386,-2.7574332
3.1473034381734823,0.69114184
1.1250875139973933,-4.0645885
1.3437275074317176,-3.1844208
0.5945164301217463,-4.24099
2.2435268618332618,-2.246341
2.601076420594935,-1.8538716
3.444385369440282,0.67383564
0.32020302522568056,-4.3900046
5.625184061127806,9.562486
0.6432575988275515,-3.9786425
2.4875089597313123,-2.4610226
1.7507910593305263,-3.4426267
1.3857822698716227,-3.468713
3.1382309885193758,0.19760373
3.8371266092511407,1.9810247
3.1222030972267723,0.1184377
0.0947262331942269,-4.35731
3.3262061625423875,1.0131394
0.21436023593438192,-4.2767725
0.5516783726720621,-3.9572902
7.499508463276122,20.119986
1.7181589482347377,-2.971754
3.2406722474088867,0.6085761
4.708284998394062,3.8093235
4.026436555925559,2.6060443
0.1746074908374491,-4.175207
3.80882683826916,1.7884742
1.3738658308619187,-3.631738
2.7481989148808714,-1.7811676
3.144100640731337,0.69587153
3.3571456209651256,0.61921656
3.9812147161535254,2.5367067
0.691323056565412,-4.0414186
6.376344934170877,13.9070215
2.6401525230604657,-1.758473
1.4315455600378062,-3.6525686
1.1678476209736925,-3.9322677
2.461600707799829,-2.0818088
2.4970491377845354,-2.143673
0.7260126108790916,-3.9485872
2.1514493037506224,-2.5246725
6.0032955444424525,11.915644
2.7441590218037435,-1.6137688
2.536772630445752,-2.2244425
1.0807530142872797,-4.1321855
0.9261135032628196,-4.170345
1.635768158940313,-3.4264982
1.8501803129672771,-3.450177
0.6572669249070551,-3.943802
3.153200154713673,0.44195187
0.2561185483111239,-4.200072
1.9764461470387014,-2.890384
0.2134530492131359,-4.388611
0.33817039505861723,-4.327214
0.9293215685043238,-4.259991
3.317519876974646,0.5207202
0.4465538930205091,-4.146355
1.0308124729603327,-3.994537
4.134913641560369,3.1162686
1.0792826560832758,-3.981333
0.21423513610034828,-4.318111
2.105589179330779,-2.0830038
0.037319471940747584,-3.9214976
2.806066920601783,-1.0907303
3.592319465639294,0.78409773
1.1235084380532288,-3.9257944
3.2390242904435977,0.97102016
4.055078039174178,2.6420488
0.5611137747392378,-4.223203
0.3080419493173927,-4.120701
4.423942288900701,4.727499
0.7350378726414253,-3.5123703
4.86653097695822,4.5239315
1.9540850429760912,-2.9729178
3.9965258752370376,3.1055427
4.340444629334979,4.2063675
0.3523819023256882,-3.7183774
3.312825874976408,1.2519269
2.4244392098239675,-2.1009653
5.297054109965947,7.767739
5.849210070200129,10.9079075
3.725017446547353,2.1902995
5.440370259583441,8.568115
4.1473612227059995,3.2286105
2.4508242610470967,-2.079934
2.036050128645093,-2.887767
3.3341745756855605,0.93446726
2.1915788417144815,-2.7079735
4.844766200008603,4.7418036
2.949418049445989,-0.5734882
0.771763894307516,-4.096973
0.7976339685420198,-3.9487832
4.04927776968028,2.2711227
5.3553710520792706,7.747393
2.520610155222,-2.3357363
2.975273856477547,-0.31209552
0.5034610532089028,-4.1622386
0.4200768760544704,-4.3784423
1.1564825440251196,-4.23035
4.581634305785546,5.0965934
0.16892798807788523,-4.1384463
0.10349893200171545,-3.9849944
0.4850121654366215,-4.2112026
3.557595761200103,1.1497824
0.7657626565166329,-3.9312234
1.676384883785531,-3.0843232
2.459419046642466,-1.9442751
0.3250465625667751,-4.225713
4.573681445092463,4.6798196
2.010623054056244,-2.9466522
3.857034330818218,2.3400993
3.7152734519046637,1.912509
4.539598443311402,4.7203937
0.7855212983086455,-4.2165647
0.5989700820377768,-4.1765404
7.7768661856160115,20.065664
5.112919336919039,6.8305497
3.016344327893247,-0.7466809
3.098522646986325,0.6320423
1.3106898646561524,-3.58845
0.24649634335710036,-3.9839437
1.8599647189096848,-2.9749386
0.9853957386548311,-3.706255
1.2233950881779276,-3.7341528
4.777583769987481,5.36943
7.414314679872655,20.88965
0.7357940666580651,-4.207218
4.115137870403402,3.2807024
3.3757431284168424,0.41247845
3.5183947867300804,1.1347518
3.1798743568918932,0.25939012
2.450312477692645,-2.1870599
2.2636953628202336,-2.8194551
1.0265796342152171,-4.0985875
7.32509343092498,20.811962
3.0032087134354444,-0.8128106
1.234717336025108,-3.8550072
2.1828000920404573,-2.5879216
4.023172871407937,2.7471697
2.6665001334958562,-1.53479
0.26113963243651117,-4.11317
2.722357947199063,-1.9262711
3.9486685226492577,2.092372
1.3248629886113288,-3.5536203
5.523846426680787,8.784923
3.063548541477805,-0.75942725
2.385405542912233,-2.0539882
4.06992305756431,2.6866655
4.123837427615245,2.8733633
2.1942181420177196,-2.7221608
5.422540556472895,8.744633
2.0912834695202687,-2.583836
0.271103538084946,-4.298327
1.244196002408799,-4.035502
5.092797680310576,6.17854
2.081062605026202,-2.4980652
2.6606325867727074,-1.6554484
4.850456611677574,5.3009706
1.0420595032481395,-3.9864118
0.6076128374524152,-4.4376545
0.1053156376587785,-4.2670007
3.283504133573003,0.50419575
0.7972069997832606,-3.9066234
1.3118618680390033,-3.864375
0.6930474333202465,-3.8844342
1.912168248274715,-2.8877487
2.5395282167056146,-2.1476982
6.670287059112132,15.940457
3.4157758230913,0.3006582
2.807308379182345,-1.0642296
2.2133161112529756,-2.46968
0.7125410267535929,-3.9957287
6.7199239526452414,16.359886
4.509742205332416,4.8051944
1.7065768578908593,-3.2909682
0.9189657270118394,-3.962582
1.18201142728185,-3.8417041
0.8925647856585277,-3.8922334
0.8334107827913054,-4.211479
4.5810405649303885,5.0932865
0.4497442819323896,-3.9902003
1.744717543631909,-3.1270313
2.905280436371129,-0.3969704
2.610929311874891,-2.0370116
4.434905135767835,4.9147725
1.4195037086398687,-3.3821914
2.244387753040943,-2.8396084
1.8789105815533607,-2.886994
0.9518772301195897,-3.6431482
0.23804649011167678,-4.18225
0.5902147431396987,-4.153207
0.3275856140404404,-3.992328
2.0655503731596285,-2.4567285
2.456947297379638,-1.8783587
1.2462763403774064,-4.022895
4.595342697663298,4.4335165
12.216229649289494,43.46361
3.2118722535347897,0.33786318
1.5539717430483337,-3.5196474
0.7260967851486726,-4.1404223
2.8743674819524903,-0.6708703
4.032710448529595,2.7207031
1.38300734279373,-3.3246624
2.714948539473549,-1.5752637
2.5279430196920867,-2.0924573
4.4591053923928925,4.8859777
3.0340847283371546,-0.6938232
0.16185554797971702,-4.1185846
1.7419867772250375,-3.4714725
3.2192500457966053,0.22975104
0.7970344343309471,-4.2255607
1.4731227802318299,-3.057827
1.3251589677386684,-3.5826728
1.9588997473186849,-2.6878994
1.9076225283855643,-3.2321246
2.05101003388738,-2.1024816
5.24756348472412,7.516766
2.1131753623083096,-2.3988087
1.9428877259288038,-2.9452894
4.5287049836559445,4.513887
1.3308761689079631,-3.5370383
0.5184123761239725,-4.1799994
2.184615005961619,-2.5682392
6.055963070230723,12.140355
3.3610369802537274,0.75659364
1.1998087197958212,-3.8602977
5.733917203792107,11.50466
4.851432013445388,4.511814
4.622522483827831,5.1401014
6.001221375397228,12.4989395
1.3347450462620858,-3.6094365
0.9101264968536502,-4.247615
0.9926628608860586,-4.189348
2.9130523933285923,-0.64627707
3.535235587798553,1.084585
0.05302617239431717,-4.133624
0.9185069674909254,-3.6550746


==> images/data/SimulationsFeatImport.csv <==
feature,XGB_SEL,XGB_Vanilla,betas
X4,0.06505395,0.5116407871246338,0.5328600473847045
X9,0.09363592,0.5403776168823242,0.9808672807554641
X8,0.11794021,0.39329588413238525,-0.9891372430695551
X5,0.17312844,0.6810557842254639,1.335909580996164
X1,0.17782603,0.5483627915382385,-1.3203453557942204
X0,0.19154178,0.6425980925559998,-1.0363983244042285
X3,0.2765086,0.5901250839233398,-1.6929217316178216
X6,0.6241467,1.2225375175476074,3.3548803942643275
X7,0.795839,1.1132638454437256,4.102527087775327
X2,0.818708,1.121363639831543,4.499954958049393
SEL,4.2956944,,4.499954958049393


==> images/data/dist.csv <==
y
24
26
36
21
21
26
35
28
22
27
12
27
35
31
30
29
32
40
36
34
24
30
31
34
23
34
28
34
41
35
36
39
22
43
31
19
27
27
30
26
30
24
19
33
26
28
43
33
31
31
33
30
30
41
29
27
40
29
34
29
29
35
43
35
38
27
30
27
23
31
43
30
32
32
30
31
29
31
27
30
29
34
27
32
25
25
33
22
39
27
28
31
34
23
23
44
30
30
24
31
30
30
26
24
26
31
28
37
37
24
27
32
33
29
33
29
28
24
24
30
27
27
35
22
23
21
29
27
21
30
23
18
25
28
31
34
23
32
23
32
29
31
23
21
29
27
29
33
25
24
27
29
20
30
34
23
23
32
22
24
36
27
31
24
31
33
30
28
22
30
35
27
31
28
29
35
26
26
35
30
34
33
33
25
33
34
40
32
31
26
30
21
35
26
35
31
28
25
23
31
33
30
32
28
28
36
30
29
28
27
26
32
31
29
32
36
32
31
28
30
34
29
26
27
28
29
29
30
32
26
37
26
40
38
28
25
36
36
30
32
27
36
25
33
32
26
35
35
32
35
31
35
35
37
27
30
23
38
36
34
25
25
37
20
23
25
33
30
24
17
31
27
26
38
23
28
23
28
36
35
26
33
20
29
32
32
28
29
31
16
24
26
28
23
29
36
21
20
28
23
31
36
26
34
30
38
31
26
24
29
25
32
44
26
19
0
32
20
24
31
24
26
25
28
20
31
38
34
28
34
43
29
29
28
30
24
25
32
24
25
32
35
34
32
34
27
26
31
26
22
27
31
25
26
27
24
31
30
24
30
33
31
31
32
22
20
29
34
28
22
25
36
33
22
34
18
31
24
22
28
22
23
28
25
25
30
28
35
36
30
23
27
31
28
18
19
28
26
32
23
25
24
21
25
34
27
27
34
26
19
27
27
31
30
22
33
26
31
24
26
32
34
29
25
26
27
33
35
34
28
30
31
38
32
34
35
33
27
37
33
27
25
40
32
33
30
28
25
24
26
30
35
30
29
24
31
19
35
32
26
26
29
32
27
27
24
25
27


==> images/data/feature_importance.csv <==
feature,importance
diff-back-height-std,2.369657255421611
home-clubs-ratio,2.418400615094713
diff-gk-height-std,2.483678452929942
lambda-home,2.752954716118344
diff-back-age-avg,2.935002264445937
diff-pivot-height-avg,3.2660853808025507
diff-wing-height-avg,4.176823389519635
diff-back-age-std,4.275828756029465
away-travel-km,4.492059904437221
away-clubs-ratio,5.584480425721328
home-travel-km,6.137389282702151
diff-gk-height-avg,6.30067455632207
diff-back-height-avg,6.812932438282411
nu-away,11.41810615030859
nu-home,14.067766403932747


==> images/data/res_simu_moments.csv <==
n_cols,mean,std,min,max,count,percentile_5,percentile_95,vanilla
5,95.4081701103616,0.023088852551407253,0.9175961101281,0.9946071503005987,39,92.25318124513113,99.31584125516848,100
10,97.88705511353577,0.030709432870470132,0.917383086720079,1.0390826632325765,40,92.95714844809181,102.04190705449543,100
15,98.41070228223957,0.03451329672490178,0.9060090997717137,1.0842107462118624,40,93.90161435709045,104.08264311300984,100
20,98.3218541633179,0.03892485237669742,0.9206739726976347,1.1468313542372983,40,93.10013349928457,101.89576079852343,100
25,98.43762111990101,0.03772449798693459,0.910324857537444,1.10090842146453,40,92.33324228199855,102.35646001091416,100
30,99.13588210829573,0.03604670860422882,0.9306822104439219,1.155740134710379,40,94.22587791968809,101.5468330409159,100
35,98.97687936055559,0.029951877423094284,0.9286608784128471,1.1170471846662962,40,94.50422216890139,101.13805632668856,100
40,99.85209553809113,0.02096073203297324,0.9321965149211113,1.049484032215847,40,96.64289351941076,103.46778101787922,100
45,99.97204649448899,0.03212018334387995,0.9157195632584167,1.0836700171870783,40,93.84936044480948,105.35187793019011,100

